MARS: a Multimodal Alignment and Ranking System for Few-Shot Segmentation

Few Shot Segmentation aims to segment novel object classes given only a handful of labeled examples, enabling rapid adaptation with minimal supervision. Current literature crucially lacks a selection method that goes beyond visual similarity between the query and example images, leading to suboptimal predictions. We present MARS, a plug-and-play ranking system that leverages multimodal cues to filter and merge mask proposals robustly. Starting from a set of mask predictions for a single query image, we score, filter, and merge them to improve results. Proposals are evaluated using multimodal scores computed at local and global levels. Extensive experiments on COCO-20i, Pascal-5i, LVIS-92i, and FSS-1000 demonstrate that integrating all four scoring components is crucial for robust ranking, validating our contribution. As MARS can be effortlessly integrated with various mask proposal systems, we deploy it across a wide range of top-performer methods and achieve new state-of-the-art results on multiple existing benchmarks. Code will be available upon acceptance.

==> qualitative_results/fold_0/sample_197/predictions_info.txt <==
FOLD 0 - IDX 197
IoU Matcher: 0.00
IoU MARS: 58.18
Predicted class Name: Backpack
VLM description: The backpack inside the red mask contour is a piece of luggage typically used to carry personal belongings.
Used description: a bag carried by a strap on your back or shoulder
GT Class Name: backpack


==> qualitative_results/fold_0/sample_31/predictions_info.txt <==
FOLD 0 - IDX 31
IoU Matcher: 0.17
IoU MARS: 40.51
Predicted class Name: Chair
VLM description: The chair inside the red mask contour is a white chair with a cushion on it.
Used description:
GT Class Name: chair


==> qualitative_results/fold_0/sample_508/predictions_info.txt <==
FOLD 0 - IDX 508
IoU Matcher: 0.00
IoU MARS: 57.79
Predicted class Name: Seat
VLM description: The Seat inside the red mask contour is a seat on a train. It is designed to provide comfort and support for passengers during their journey.
Used description: any support where you can sit (especially the part of a chair or bench etc. on which you sit)
GT Class Name: chair


==> qualitative_results/fold_0/sample_573/predictions_info.txt <==
FOLD 0 - IDX 573
IoU Matcher: 19.90
IoU MARS: 58.23
Predicted class Name: Table
VLM description: The table is a glass table. It is reflective and has a clear surface. It is also made of glass.
Used description: a company of people assembled at a table for a meal or game
GT Class Name: dining table


==> qualitative_results/fold_0/sample_691/predictions_info.txt <==
FOLD 0 - IDX 691
IoU Matcher: 10.36
IoU MARS: 72.47
Predicted class Name: Airplane
VLM description: The airplane inside the red mask contour is a large passenger jet, likely a commercial airliner, operated by Kenya Airways.
Used description: an aircraft that has a fixed wing and is powered by propellers or jets
GT Class Name: airplane


==> qualitative_results/fold_0/sample_838/predictions_info.txt <==
FOLD 0 - IDX 838
IoU Matcher: 35.28
IoU MARS: 91.19
Predicted class Name: Airplane
VLM description: The Airplane within the red mask contour is a propeller plane with a blue and yellow color scheme.
Used description: an aircraft that has a fixed wing and is powered by propellers or jets
GT Class Name: airplane


==> qualitative_results/fold_0/sample_969/predictions_info.txt <==
FOLD 0 - IDX 969
IoU Matcher: 0.12
IoU MARS: 83.25
Predicted class Name: Jet engine
VLM description: The jet engine inside the red mask contour is a large, powerful engine that propels an airplane forward.
Used description: a gas turbine produces a stream of hot gas that propels a jet plane by reaction propulsion
GT Class Name: airplane


==> qualitative_results/fold_1/sample_292/predictions_info.txt <==
FOLD 1 - IDX 292
IoU Matcher: 0.74
IoU MARS: 59.23
Predicted class Name: Kite
VLM description: The kite inside the red mask contour is a rainbow colored kite. It is a multi-colored kite with a long tail.
Used description: any of several small graceful hawks of the family Accipitridae having long pointed wings and feeding on insects and small animals
GT Class Name: kite


==> qualitative_results/fold_1/sample_526/predictions_info.txt <==
FOLD 1 - IDX 526
IoU Matcher: 2.47
IoU MARS: 51.30
Predicted class Name: Book
VLM description: The book is titled "Understanding and Riding the Ten-Speed Bicycle" and was written by Denise de la Rosa and Michael J. Kolin.
Used description: a written work or composition that has been published (printed on pages bound together)
GT Class Name: book


==> qualitative_results/fold_1/sample_678/predictions_info.txt <==
FOLD 1 - IDX 678
IoU Matcher: 0.02
IoU MARS: 95.65
Predicted class Name: Bus
VLM description: The Bus inside the red mask contour is a public transportation vehicle, designed to transport passengers within a city or metropolitan area.
Used description: a vehicle carrying many passengers; used for public transport
GT Class Name: bus


==> qualitative_results/fold_1/sample_852/predictions_info.txt <==
FOLD 1 - IDX 852
IoU Matcher: 0.00
IoU MARS: 94.98
Predicted class Name: Bench
VLM description: The bench within the red mask contour is a wooden bench with a cat sitting on it.
Used description: the magistrate or judge or judges sitting in court in judicial capacity to compose the court collectively
GT Class Name: bench


==> qualitative_results/fold_1/sample_940/predictions_info.txt <==
FOLD 1 - IDX 940
IoU Matcher: 0.13
IoU MARS: 38.24
Predicted class Name: Chair
VLM description: The Chair inside the red mask contour is a wooden chair with a wooden seat and backrest.
Used description: a seat for one person, with a support for the back
GT Class Name: toilet


==> qualitative_results/fold_1/sample_96/predictions_info.txt <==
FOLD 1 - IDX 96
IoU Matcher: 33.31
IoU MARS: 92.98
Predicted class Name: Couch
VLM description: The couch within the red mask contour is a tan couch with a yellow pillow on it.
Used description: 
GT Class Name: couch


==> qualitative_results/fold_2/sample_137/predictions_info.txt <==
FOLD 2 - IDX 137
IoU Matcher: 12.76
IoU MARS: 89.25
Predicted class Name: Keyboard
VLM description: The keyboard within the red mask contour is a wireless keyboard. It is a keyboard that does not have any cords or cables attached to it.
Used description: 
GT Class Name: keyboard


==> qualitative_results/fold_2/sample_150/predictions_info.txt <==
FOLD 2 - IDX 150
IoU Matcher: 1.67
IoU MARS: 64.91
Predicted class Name: Sheep
VLM description: The Sheep inside the red mask contour is a domesticated mammal with a thick wool coat, a white body, and a head with a black nose.
Used description: woolly usually horned ruminant mammal related to the goat
GT Class Name: sheep


==> qualitative_results/fold_2/sample_27/predictions_info.txt <==
FOLD 2 - IDX 27
IoU Matcher: 7.38
IoU MARS: 87.11
Predicted class Name: Train
VLM description: The train inside the red mask contour is a red and yellow train engine. It is pulling a red and yellow train car.
Used description: ciuuu uudud udud udu duudud ududud
GT Class Name: train


==> qualitative_results/fold_2/sample_391/predictions_info.txt <==
FOLD 2 - IDX 391
IoU Matcher: 2.94
IoU MARS: 85.34
Predicted class Name: Clock
VLM description: The Clock inside the red mask contour is a large, ornate, and decorative clock mounted on the side of a building.
Used description: a timepiece that shows the time of day
GT Class Name: clock


==> qualitative_results/fold_2/sample_447/predictions_info.txt <==
FOLD 2 - IDX 447
IoU Matcher: 7.59
IoU MARS: 86.63
Predicted class Name: Television
VLM description: The Television inside the red mask contour is a flat screen television with a remote control in a person's hand.
Used description: an electronic device that receives television signals and displays them on a screen
GT Class Name: tv


==> qualitative_results/fold_2/sample_578/predictions_info.txt <==
FOLD 2 - IDX 578
IoU Matcher: 1.96
IoU MARS: 4.53
Predicted class Name: Car
VLM description: The car within the red mask contour is a classic, vintage vehicle. It is parked on the side of the road, and it appears to be a truck.
Used description: a motor vehicle with four wheels; usually propelled by an internal combustion engine
GT Class Name: car


==> qualitative_results/fold_3/sample_286/predictions_info.txt <==
FOLD 3 - IDX 286
IoU Matcher: 8.21
IoU MARS: 73.46
Predicted class Name: Cake
VLM description: The cake inside the red mask contour is a loaf of bread with a green topping.
Used description: 
GT Class Name: cake


==> qualitative_results/fold_3/sample_591/predictions_info.txt <==
FOLD 3 - IDX 591
IoU Matcher: 23.75
IoU MARS: 92.79
Predicted class Name: Cow
VLM description: The Cow inside the red mask contour is a large, brown animal with a long snout, drinking water from a pipe.
Used description: a large unpleasant woman
GT Class Name: cow


==> qualitative_results/fold_3/sample_646/predictions_info.txt <==
FOLD 3 - IDX 646
IoU Matcher: 23.30
IoU MARS: 59.88
Predicted class Name: Toothbrush
VLM description: The Toothbrush inside the red mask contour is a toy designed to be used for cleaning teeth.
Used description: small brush; has long handle; used to clean teeth
GT Class Name: toothbrush


==> qualitative_results/fold_3/sample_889/predictions_info.txt <==
FOLD 3 - IDX 889
IoU Matcher: 5.07
IoU MARS: 94.34
Predicted class Name: Sink
VLM description: The sink within the red mask contour is a white porcelain sink. It has a faucet on the right side and a drain on the left side.
Used description: 
GT Class Name: sink


==> qualitative_results/fold_3/sample_936/predictions_info.txt <==
FOLD 3 - IDX 936
IoU Matcher: 0.87
IoU MARS: 74.98
Predicted class Name: Cake
VLM description: The cake inside the red mask contour is a chocolate cake. It is a dessert that is made from chocolate and often served with a chocolate frosting.
Used description: baked goods made from or based on a mixture of flour, sugar, eggs, and fat
GT Class Name: cake


==> qualitative_results/fold_3/sample_971/predictions_info.txt <==
FOLD 3 - IDX 971
IoU Matcher: 1.51
IoU MARS: 75.79
Predicted class Name: Truck
VLM description: The Truck inside the red mask contour is an old, abandoned, and rusted vehicle that has been left in the snow.
Used description: an automotive vehicle suitable for hauling
GT Class Name: truck

